A High-Performance Design for Hierarchical Parallelism in the QMCPACK Monte Carlo code

We introduce a new high-performance design for parallelism within the Quantum Monte Carlo code QMCPACK. We demonstrate that the new design is better able to exploit the hierarchical parallelism of heterogeneous architectures compared to the previous GPU implementation. The new version is able to achieve higher GPU occupancy via the new concept of crowds of Monte Carlo walkers, and by enabling more host CPU threads to effectively offload to the GPU. The higher performance is expected to be achieved independent of the underlying hardware, significantly improving developer productivity and reducing code maintenance costs. Scientific productivity is also improved with full support for fallback to CPU execution when GPU implementations are not available or CPU execution is more optimal.

==> figs/best_time.dat <==
#cuda_nw      cuda    walker clang    walker 3.27      walker cpu 3.27  walker a100-offload  walker_0811_fixed_walker  walker_0811  3.13_clang15dev  3.14_clang15dev      3.17_J1       5.30
 16 1792   17.1579    672  28.3788     896   29.1122   1792  211.0795    1792    35.1088      896    21.0916     1792    34.5861     1792   25.2387  1792   20.8631    1792   21.4104   3584   36.5730
 32 1792   48.4035    448  46.4787     896   79.2112   672   215.1210    1792   107.8852      896    52.4218     1792    93.1114     1792   62.0412  1792   50.2706    1792   49.2464   2688   62.2841
 64  672   53.2969    336 107.1639     448  117.0628   896   909.9190     896   183.1949      448    88.6903     1344   228.2312     896   109.6394   896   84.9446     896   82.4817   1211   95.9177
128  224   80.0975    168 294.6698     224  221.5875   224  1049.6027     336   265.6947      224   190.4417      448   319.9353     224   140.5092   224   108.0875    224  110.1284    265  112.4039
256   42  124.5244     56 385.7735      42  213.3441    56  1149.5098      84   274.6948       42   234.2452      168   521.3678     42    183.5710    42   160.5016     42  166.2015     59  174.6979


==> figs/dmc-a32-e384-cpu-gnu-ref-time.dat <==
#Total drift ham
7 5.3474 4.5800 0.3252
14 5.3026 4.6381 0.3613
21 5.4465 4.6889 0.4084
28 5.5901 4.7331 0.4484
42 6.0359 5.0344 0.5357
56 6.2804 4.9510 0.6136
84 6.9130 5.1264 0.7900
112 7.3847 5.4630 0.9523
168 8.4552 5.6707 1.3045
224 9.5647 6.2428 1.6486
336 12.3251 7.3373 2.4302
448 14.9543 8.5937 3.1123
672 20.4395 10.9831 4.6235
896 25.7681 13.2781 6.0525
1344 37.2822 17.8852 9.2872
1792 48.4035 22.7012 12.5034


==> figs/dmc-a32-e384-gpu-Clang-batch-time.dat <==
#Nw   DMC  Particle  Jastrow  Det  SPO
#Nw   DMC  Particle  Jastrow  Det  SPO
7   17.1031 2.8944 0.6824 6.8972 2.0646
14   17.5908 2.9841 0.6552 7.2414 2.0889
21   17.4419 3.0644 0.574 7.8071 1.9811
28   17.5725 3.1344 0.7423 7.1047 2.1235
42   17.8834 3.158 0.7839 7.12 2.1089
56   18.0689 3.2192 0.8532 6.8714 2.1652
84   18.4519 3.2519 0.7918 7.7317 2.1626
112   18.8018 3.3739 0.926 7.0229 2.1889
168   19.5623 3.5237 0.9363 7.5954 2.2954
224   20.2976 3.6772 1.0962 6.9194 2.4275
336   21.7758 3.9404 1.2499 7.4956 2.7057
448   23.6862 4.4623 1.5117 6.9017 3.0695
672   25.5567 4.5565 1.737 7.418 3.0657 23.4937
950   29.7173 5.5919 2.0692 7.3447 3.7126 26.7348
1163   32.9981 6.2169 2.5447 7.1362 3.9855 29.423
1344   35.8960 6.7678 2.9117 7.3438 4.5964 31.7322
1502   38.2050 7.2935 3.2401 7.2127 4.9074 33.3518
1646   40.3775 7.7505 3.5761 7.2304 5.2529 35.1292
1777   44.2361 8.3173 3.9736 7.5365 5.7667 38.196
1900   45.1102 8.6144 4.2384 7.4115 5.9878 38.8904
2016   47.4757 9.1431 4.6784 7.2139 6.2255 40.672
2125   49.7764 9.6004 5.1352 7.1566 6.1973 42.5933
2228   51.6660 9.8692 5.3856 7.3386 6.5479 44.1557
2327   54.3021 10.3732 5.7457 7.4302 6.8805 46.4347
2422   56.0597 10.852 6.1366 7.4462 7.2115 47.68
2514   57.9504 11.0442 6.4679 7.8388 6.9345 49.2858
2602   60.2913 11.5209 6.9688 7.7057 7.3796 51.1745
2688   62.2841 11.8118 7.1295 8.0507 7.5779 52.8237

